Maximum Implied Variance Slope -- Practical Aspects

In the Black-Scholes model, the absence of arbitrages imposes necessary constraints on the slope of the implied variance in terms of log-moneyness, asymptotically for large log-moneyness. The constraints are used for example in the SVI implied volatility parameterization to ensure the resulting smile has no arbitrages. This note shows that those no-arbitrage contraints are very mild, and that arbitrage is almost always guaranteed in a large range of slopes where the contraints are enforced.

==> svi_arb_1y.txt <==
Method Strike Price Vol Slope
POSITIVE 25.0 75.02903013050502 0.5183552271317027 -0.16617884819325468
POSITIVE 28.75 71.29939480749894 0.49545767483931696 -0.16600424031260053
POSITIVE 32.5 67.57897926536057 0.4744865556603888 -0.16580481918160306
POSITIVE 36.25 63.870312518624715 0.45502053978417156 -0.16557587292520548
POSITIVE 40.0 60.17631358397065 0.4367571990565491 -0.16531171737582673
POSITIVE 43.75 56.50033742299774 0.419471180219706 -0.16500541515473977
POSITIVE 47.5 52.84623151666283 0.40298935366501265 -0.16464841760127635
POSITIVE 51.25 49.21840569940941 0.3871752886017438 -0.1642300981455347
POSITIVE 55.0 45.62191871473012 0.37191916626544586 -0.16373713560252634
POSITIVE 58.75 42.06258602152515 0.35713103273108737 -0.163152690531021
POSITIVE 62.5 38.54711473643113 0.3427362071581396 -0.16245529566277783
POSITIVE 66.25 35.083273273163975 0.328672159421622 -0.1616173502171081
POSITIVE 70.0 31.68010519437663 0.3148864617821429 -0.1606030648895751
POSITIVE 73.75 28.3481987921463 0.30133560462099435 -0.15936564704652212
POSITIVE 77.5 25.10002527914625 0.28798460052366787 -0.15784344476132972
POSITIVE 81.25 21.95035753300546 0.2748074159110351 -0.15595469372048365
POSITIVE 85.0 18.916774339426773 0.2617883852350975 -0.1535904682976874
POSITIVE 88.75 16.02023413234413 0.24892489048811212 -0.1506055240940718
POSITIVE 92.5 13.285651853666565 0.23623172295303374 -0.1468071664217918
POSITIVE 96.25 10.742305443970267 0.22374763848240456 -0.14194358583470568
POSITIVE 100.0 8.42369569720583 0.21154452903090246 -0.13569618466248434
POSITIVE 103.75 6.366158511371651 0.19973902263281348 -0.12768650248642932
POSITIVE 107.5 4.605165166398592 0.18850456547512487 -0.1175175844107118
POSITIVE 111.25 3.168259757196811 0.17807842909385926 -0.10487644017370679
POSITIVE 115.0 2.064910088654269 0.16875309399678223 -0.08970968845525146
POSITIVE 118.75 1.2769404063763705 0.1608394689071735 -0.07242149085238264
POSITIVE 122.5 0.7566783945202733 0.15459938127046918 -0.05394877015840738
POSITIVE 126.25 0.43765199804773935 0.1501696701896549 -0.03556867070868275
POSITIVE 130.0 0.2528905266999022 0.14751962487512615 -0.0184928735197723
POSITIVE 133.75 0.14922192857108207 0.14646791643430743 -0.0035165470705159074
POSITIVE 137.5 0.0913179546478402 0.1467438840884873 0.009074601064647247
POSITIVE 141.25 0.05839580951656265 0.1480549893140696 0.019379062474178532
POSITIVE 145.0 0.03906135105532138 0.15013345835978 0.02769325211794682
POSITIVE 148.75 0.02724748425478385 0.15275733793029123 0.034369023995985126
POSITIVE 152.5 0.019723273523588825 0.15575360705353317 0.039736571769977136
POSITIVE 156.25 0.014735892619730684 0.15899243987389455 0.044074827254443616
POSITIVE 160.0 0.011306632427747876 0.1623787177256803 0.04760721634106124
POSITIVE 163.75 0.008870413122176873 0.165843814251226 0.050507964135283745
POSITIVE 167.5 0.007089433672238132 0.1693387550110554 0.05291129331126687
POSITIVE 171.25 0.00575476085998064 0.17282891804389838 0.05492024740826745
POSITIVE 175.0 0.004732921518792427 0.1762900806168385 0.056614062244088326
POSITIVE 178.75 0.00393604436875819 0.17970552833511375 0.0580539514601075
POSITIVE 182.5 0.0033046574533353995 0.18306396163795768 0.05928751032821533
POSITIVE 186.25 0.0027974815117297464 0.18635798543837265 0.06035201948646762
POSITIVE 190.0 0.002385201752029449 0.1895830197082079 0.06127690975632483
POSITIVE 193.75 0.0020465652443732232 0.19273651224930397 0.062085600667505236
POSITIVE 197.5 0.001765874082707869 0.19581736817206538 0.06279687591849437
POSITIVE 201.25 0.0015313374059398484 0.1988255350441821 0.06342591748642601
POSITIVE 205.0 0.001333964455051559 0.20176170023401502 0.06398508784359602
POSITIVE 208.75 0.0011668060410253943 0.20462706945638937 0.06448452563964646
POSITIVE 212.5 0.0010244250500032921 0.20742320436358525 0.0649326025552871
POSITIVE 216.25 9.025204407577744E-4 0.21015190327509073 0.06533627620812499
POSITIVE 220.0 7.976559749310989E-4 0.212815113571446 0.0657013647255289
POSITIVE 223.75 7.070616207302642E-4 0.2154148674311495 0.06603276188461848
POSITIVE 227.5 6.284861813323998E-4 0.21795323484413454 0.06633460684579706
POSITIVE 231.25 5.600865617108094E-4 0.22043228945547444 0.06661041896213749
POSITIVE 235.0 5.003436010055286E-4 0.22285408396364673 0.06686320554012692
POSITIVE 238.75 4.4799741337725636E-4 0.22522063264831219 0.06709554851581923
POSITIVE 242.5 4.019972257398039E-4 0.22753389922409822 0.06730967458880299
POSITIVE 246.25 3.6146210779219607E-4 0.2297957886734889 0.06750751229432639
POSITIVE 250.0 3.256499706095744E-4 0.2320081420491527 0.06769073870288578
POSITIVE 253.75 2.9393290245361553E-4 0.23417273348635204 0.06786081783186071
POSITIVE 257.5 2.657774050940304E-4 0.23629126885276186 0.06801903240080676
POSITIVE 261.25 2.4072845127104826E-4 0.2383653856028784 0.06816651020820352
POSITIVE 265.0 2.1839654483729078E-4 0.24039665350940112 0.06830424614273634
POSITIVE 268.75 1.9844715753472401E-4 0.24238657602341007 0.06843312063430085
POSITIVE 272.5 1.805920596181735E-4 0.2443365920753516 0.06855391518213738
POSITIVE 276.25 1.6458216914844994E-4 0.24624807817458716 0.06866732548092835
POSITIVE 280.0 1.5020162629928325E-4 0.24812235070011537 0.06877397255487805
POSITIVE 283.75 1.3726286127164642E-4 0.2499606683016937 0.06887441224200097
POSITIVE 287.5 1.2560247230236025E-4 0.25176423435094303 0.06896914329521109
POSITIVE 291.25 1.1507776736320455E-4 0.25353419939760763 0.06905861433509353
POSITIVE 295.0 1.055638520946517E-4 0.2552716635980867 0.06914322982887189
POSITIVE 298.75 9.69511692427039E-5 0.256977679092502 0.06922335525030854
POSITIVE 302.5 8.914341281281374E-5 0.25865325231356595 0.06929932154911556
POSITIVE 306.25 8.205575440821617E-5 0.26029934621586265 0.0693714290306291
POSITIVE 310.0 7.5613330599572E-5 0.26191688241822725 0.06943995073421805
POSITIVE 313.75 6.974994930610099E-5 0.2635067432549904 0.06950513538175884
POSITIVE 317.5 6.44069805326975E-5 0.26506977373418444 0.06956720996154075
POSITIVE 321.25 5.953240277315223E-5 0.2666067834025397 0.06962638199381477
POSITIVE 325.0 5.507998124304372E-5 0.2681185481183806 0.06968284152433779
POSITIVE 328.75 5.100855807043509E-5 0.2696058117344597 0.06973676288268837
POSITIVE 332.5 4.7281437823988364E-5 0.271069287693424 0.06978830623602383
POSITIVE 336.25 4.3865854434379614E-5 0.27250966053905695 0.06983761896631191
POSITIVE 340.0 4.073250777563884E-5 0.27392758734672873 0.06988483689046587
POSITIVE 343.75 3.785516000539863E-5 0.2753236990766517 0.06993008534850187
POSITIVE 347.5 3.521028328663876E-5 0.27669860185361556 0.06997348017331873
POSITIVE 351.25 3.2776751784225895E-5 0.27805287817687924 0.07001512855278613
POSITIVE 355.0 3.053557189263139E-5 0.27938708806385143 0.07005512980648443
POSITIVE 358.75 2.8469645542933387E-5 0.28070177013110953 0.07009357607626332
POSITIVE 362.5 2.656356218724826E-5 0.2819974426161936 0.07013055295268522
POSITIVE 366.25 2.480341569139461E-5 0.28327460434348767 0.07016614003235722
POSITIVE 370.0 2.3176642901311204E-5 0.28453373563735984 0.07020041142252742
POSITIVE 373.75 2.167188110200035E-5 0.28577529918558353 0.07023343619877442
POSITIVE 377.5 2.027884197274059E-5 0.2869997408559188 0.07026527881343059
POSITIVE 381.25 1.8988199970063893E-5 0.28820749046857674 0.0702959994697272
POSITIVE 385.0 1.7791493349533555E-5 0.2893989625271475 0.07032565445902472
POSITIVE 388.75 1.6681036276470053E-5 0.29057455691042633 0.07035429646584657
POSITIVE 392.5 1.564984068046254E-5 0.29173465952743227 0.07038197484904307
POSITIVE 396.25 1.469154668430557E-5 0.29287964293778157 0.07040873589284069
POSITIVE 400.0 1.3800360589073205E-5 0.29400986693944897 0.07043462303846226
BOUNDED_4 25.0 75.03723062960411 0.5321939089737583 -0.18795675612082174 58.97838398128529
BOUNDED_4 28.75 71.31025665859524 0.5069970334082461 -0.18669917019209503 64.9863030853023
BOUNDED_4 32.5 67.59239128715207 0.4839792524249746 -0.18535563116317544 71.3147196436522
BOUNDED_4 36.25 63.88584768815542 0.4626785436467182 -0.18391495918423928 78.03221739935354
BOUNDED_4 40.0 60.19319635200766 0.4427649782693938 -0.18236553208150763 85.20913259683915
BOUNDED_4 43.75 56.51743168592187 0.4239945224946676 -0.18069494409522768 92.92063647005348
BOUNDED_4 47.5 52.86205452194699 0.4061816056682957 -0.17888972261403957 101.24933136450969
BOUNDED_4 51.25 49.23117411734582 0.38918199884658033 -0.17693506418059446 110.28772530301048
BOUNDED_4 55.0 45.62963397322977 0.3728817000304492 -0.1748145667290757 120.14080237378828
BOUNDED_4 58.75 42.063166535144454 0.3571894965488745 -0.17250994241047035 130.92883657162378
BOUNDED_4 62.5 38.53858243410238 0.3420318796893795 -0.17000069866435208 142.79055898564602
BOUNDED_4 66.25 35.064000100306785 0.32734952808714207 -0.1672637757571538 155.88675965380017
BOUNDED_4 70.0 31.649120816838092 0.3130948833450488 -0.1642731291739974 170.40436972350872
BOUNDED_4 73.75 28.30555166047815 0.2992305239309459 -0.160999243316029 186.5610090340159
BOUNDED_4 77.5 25.047172749733406 0.28572815751883146 -0.1574085615474452 204.60987337018187
BOUNDED_4 81.25 21.89053328336456 0.2725681274333459 -0.15346281428824105 224.84463373861837
BOUNDED_4 85.0 18.855239225569882 0.25973938228480753 -0.1491182234725219 247.60366074000757
BOUNDED_4 88.75 15.964259027553716 0.2472398986332121 -0.1443245569579532 273.27226364765545
BOUNDED_4 92.5 13.244016770618302 0.23507757961843792 -0.13902400061216458 302.2805800726219
BOUNDED_4 96.25 10.724061532141086 0.2232716795565593 -0.13314980873702087 335.0930259592325
BOUNDED_4 100.0 8.436005493096438 0.2118548232932375 -0.12662468442725672 372.18250616369784
BOUNDED_4 103.75 6.411346723346249 0.20087569163046967 -0.11935883066860331 413.97860604137696
BOUNDED_4 107.5 4.67782319612099 0.1904024129939703 -0.11124759953656804 460.77379506377133
BOUNDED_4 111.25 3.254237690914472 0.18052660456732092 -0.1021686508564934 512.5665259243314
BOUNDED_4 115.0 2.1444232476931298 0.17136779180413464 -0.09197851237263688 568.8192257446478
BOUNDED_4 118.75 1.332171870644304 0.16307753642612566 -0.08050841122764218 628.1225482401528
BOUNDED_4 122.5 0.7799489560101094 0.15584197010365738 -0.06755922136281178 687.8025924913859
BOUNDED_4 126.25 0.4337876599147297 0.14988062858882195 -0.05289534473762458 743.6038957063489
BOUNDED_4 130.0 0.23391054615784546 0.14543886745725046 -0.03623731881757797 789.7173872229221
BOUNDED_4 133.75 0.12669258630228786 0.1427715253223539 -0.01725292450571736 819.5009648171791
BOUNDED_4 137.5 0.07232321561969246 0.14211790031348884 0.004453432068951546 827.0563549494966
BOUNDED_4 141.25 0.045824809703126634 0.14367263764686491 0.029353254677733087 809.2534101042665
BOUNDED_4 145.0 0.03359584950132899 0.1475615605180373 0.05800849595477553 767.1604216834885
BOUNDED_4 148.75 0.029067013682155918 0.15383179416510837 0.09108796314216683 705.8955715828859
BOUNDED_4 152.5 0.029518768363360537 0.16245986921149275 0.1293850288422438 632.9078313109487
BOUNDED_4 156.25 0.03432956084915173 0.17337335254376302 0.1738353392707892 555.7352867472431
BOUNDED_4 160.0 0.04420353131997523 0.18647683728775208 0.225531982976368 480.37774420434494
BOUNDED_4 163.75 0.06092285799213404 0.20167408195674705 0.2857336773115504 410.7073647958386
BOUNDED_4 167.5 0.08733748995568202 0.2188821788514375 0.3558587912877442 348.66781612524403
BOUNDED_4 171.25 0.12743024566951067 0.2380373478927566 0.4374544938409719 294.8101706777981
BOUNDED_4 175.0 0.1863604790600335 0.25909378927883586 0.5321265706331735 248.8391233534426
BOUNDED_4 178.75 0.27041949136786103 0.2820173397784047 0.641413130204882 210.02986088417674
BOUNDED_4 182.5 0.3868451670665074 0.3067753755434556 0.7665877980378433 177.49726893002608
BOUNDED_4 186.25 0.5434552439983418 0.3333241813537708 0.9083899612977175 150.3484744230219
BOUNDED_4 190.0 0.7480800919961714 0.36159518127543755 1.0667057366675614 127.75779258371566
BOUNDED_4 193.75 1.0078168038140962 0.39148199382644006 1.240262644961465 108.9956297465839
BOUNDED_4 197.5 1.328188046495315 0.42283093230023283 1.4264398526775413 93.43275752480764
BOUNDED_4 201.25 1.7123553378707417 0.4554377662929026 1.621305988112609 80.53313142811335
BOUNDED_4 205.0 2.1605727200635805 0.4890527321963683 1.8199492614306978 69.8427432353119
BOUNDED_4 208.75 2.6700374218625846 0.5233938061005871 2.017060862574138 60.97832776037956
BOUNDED_4 212.5 3.2351925313963914 0.5581657882788043 2.207621596415632 53.61746051015573
BOUNDED_4 216.25 3.848403016273794 0.5930809885768743 2.3874942648316466 47.49027259242213
BOUNDED_4 220.0 4.500826155626756 0.6278771605447089 2.5537730131297565 42.37242277273736
BOUNDED_4 223.75 5.183274931930631 0.6623297552823042 2.7048498702397783 38.07887731391875
BOUNDED_4 227.5 5.886923128248647 0.6962576502009092 2.8402584360320837 34.458209561365244
BOUNDED_4 231.25 6.603783067320316 0.7295232401370316 2.9603997138938354 31.387332262486773
BOUNDED_4 235.0 7.326959337692964 0.7620286484915433 3.0662462626662723 28.766701712265498
BOUNDED_4 238.75 8.050724005375113 0.7937098857253628 3.1590854041108063 26.51606585632045
BOUNDED_4 242.5 8.77047151817392 0.8245303934601306 3.240326107114555 24.57080186907241
BOUNDED_4 246.25 9.482605632564663 0.8544748960773498 3.311369756087146 22.878842684963175
BOUNDED_4 250.0 10.184397294531259 0.8835440338656521 3.3735332926509987 21.398152124912038
BOUNDED_4 253.75 10.873838614815757 0.9117499398006772 3.4280102676620405 20.09468401496303
BOUNDED_4 257.5 11.549507061667526 0.9391127388483227 3.4758568574866366 18.940751429850973
BOUNDED_4 261.25 12.210446398538327 0.9656578598721378 3.517992939974235 17.913733480953933
BOUNDED_4 265.0 12.856066216414291 0.9914140202989004 3.5552113615944236 16.99505425803152
BOUNDED_4 268.75 13.486059334433861 1.0164117456970048 3.5881909720658633 16.169378143570867
BOUNDED_4 272.5 14.100335124109279 1.0406823029561545 3.617510761286802 15.42397559248593
BOUNDED_4 276.25 14.698966397097713 1.064256946874508 3.6436636078773788 14.74822248749145
BOUNDED_4 280.0 15.282147514606482 1.0871664006133432 3.6670688902185056 14.13320389068805
BOUNDED_4 283.75 15.850161601076646 1.1094405085105712 3.688083655195573 13.571399342763709
BOUNDED_4 287.5 16.40335504558777 1.131108014540933 3.7070122922910898 13.056431926562285
BOUNDED_4 291.25 16.942117782303665 1.1521964314027404 3.7241147928712692 12.582867297258582
BOUNDED_4 295.0 17.466868123244293 1.172731974226291 3.739613735944669 12.146051984022282
BOUNDED_4 298.75 17.978041160008065 1.1927395397370346 3.753700161572837 11.74198266795215
BOUNDED_4 302.5 18.476079953699667 1.2122427168346346 3.7665384917984213 11.367199991045657
BOUNDED_4 306.25 18.96142889723915 1.2312638183644424 3.7782706459354998 11.018701875248988
BOUNDED_4 310.0 19.434528766444004 1.2498239266805413 3.7890194802381316 10.693872427517647
BOUNDED_4 313.75 19.89581308120325 1.2679429476787933 3.798891663859827 10.390423352811663
BOUNDED_4 317.5 20.34570548077554 1.2856396695049783 3.807980085939189 10.106345450954068
BOUNDED_4 321.25 20.784617882151938 1.3029318232605422 3.8163658734391426 9.839868280356319
BOUNDED_4 325.0 21.21294924122349 1.3198361438441075 3.8241200857758173 9.589426466100393
BOUNDED_4 328.75 21.63108477618286 1.3363684296601728 3.8313051412219856 9.353631437902283
BOUNDED_4 332.5 22.039395543576514 1.3525436003563107 3.837976020302225 9.131247624953374
BOUNDED_4 336.25 22.43823828161076 1.3683757520600166 3.8441812836165212 8.921172324698281
BOUNDED_4 340.0 22.827955454199223 1.3838782098081983 3.849963934960954 8.72241861282439
BOUNDED_4 343.75 23.20887544398895 1.3990635770196276 3.855362155151809 8.534100780959927
BOUNDED_4 347.5 23.581312854131234 1.4139437819708753 3.8604099276051684 8.355421883594019
BOUNDED_4 351.25 23.94556888757812 1.4285301213120303 3.8651375731113546 8.185663051773757
BOUNDED_4 355.0 24.301931779742834 1.4428333007092964 3.8695722081882877 8.024174292238214
BOUNDED_4 358.75 24.650677265885093 1.4568634727342125 3.8737381388020964 7.870366539951603
BOUNDED_4 362.5 24.992069068909785 1.470630272138877 3.877657199868878 7.723704771934615
BOUNDED_4 366.25 25.326359396656866 1.4841428486669195 3.881349048286964 7.583702022769661
BOUNDED_4 370.0 25.653789440413902 1.497409897553717 3.884831416751666 7.449914168667171
BOUNDED_4 373.75 25.974589868460175 1.510439687868608 3.888120334236689 7.321935368701765
BOUNDED_4 377.5 26.28898131007574 1.5232400888480098 3.8912303176541485 7.199394069689549
BOUNDED_4 381.25 26.597174826715325 1.535818594362466 3.894174539205153 7.08194949591866
BOUNDED_4 385.0 26.899372368035266 1.5481823456535693 3.89696497268055 6.969288557151566
BOUNDED_4 388.75 27.19576721122697 1.5603381524688926 3.8996125215629007 6.861123118459712
BOUNDED_4 392.5 27.4865443827022 1.5722925127149763 3.9021271317007944 6.757187583905105
BOUNDED_4 396.25 27.771881061630765 1.5840516307402999 3.90451789033186 6.657236753152875
BOUNDED_4 400.0 28.051946965178043 1.5956214343522261 3.9067931134706413 6.561043916028737
BOUNDED_2 25.0 75.03688706194265 0.5316613302633248 -0.18696746247492957 15.381749845729544
BOUNDED_2 28.75 71.30982616138732 0.5065690297296092 -0.1857904040880598 16.943324242110343
BOUNDED_2 32.5 67.5918884475276 0.4836410597690844 -0.18452775216337702 18.587867285238335
BOUNDED_2 36.25 63.885298073871205 0.46241782591521263 -0.1831683870012757 20.33324793395885
BOUNDED_2 40.0 60.19263603616712 0.44257110426105584 -0.18170062839606427 22.19779217147682
BOUNDED_2 43.75 56.516905920159424 0.42385809680831465 -0.18011190887678996 24.201089836494692
BOUNDED_2 47.5 52.861615476996036 0.4060941521800381 -0.17838849489693054 26.364674874321402
BOUNDED_2 51.25 49.230877612286704 0.3891357414608287 -0.17651522073003356 28.712674498185702
BOUNDED_2 55.0 45.62953513422101 0.37286940901738214 -0.17447521431734891 31.27248425191844
BOUNDED_2 58.75 42.06331437023248 0.3572043817539537 -0.1722496005673868 34.07550775989765
BOUNDED_2 62.5 38.5390133963491 0.34206751949822223 -0.16981717035957633 37.15799008856684
BOUNDED_2 66.25 35.06473085573644 0.3273998277821993 -0.16715400447758766 40.56196612644481
BOUNDED_2 70.0 31.650140660422245 0.31315405969310506 -0.16423304127738403 44.33633591146612
BOUNDED_2 73.75 28.3068153588046 0.2992931151902421 -0.16102357606045947 48.538062664524496
BOUNDED_2 77.5 25.048595053252193 0.2857890599399546 -0.15749067848624954 53.233459594471576
BOUNDED_2 81.25 21.89198693783623 0.2726226609581637 -0.15359451250140932 58.49947740236585
BOUNDED_2 85.0 18.856558947716742 0.25978338960058317 -0.14928954079035384 64.42480802721718
BOUNDED_2 88.75 15.965254380696464 0.24726988295479627 -0.14452359314270913 71.11045291759869
BOUNDED_2 92.5 13.244496726178248 0.2350908872905995 -0.13923677514238175 78.66912161671368
BOUNDED_2 96.25 10.723871937370504 0.2232667331966899 -0.1333601906142179 87.22236445278156
BOUNDED_2 100.0 8.435076605745962 0.2118314085586366 -0.12681444851059265 96.89362034001155
BOUNDED_2 103.75 6.409740599895109 0.20083529364812547 -0.11950792298459634 107.79430581877608
BOUNDED_2 107.5 4.675760994136709 0.1903485833658004 -0.1113347349543381 119.99871439926656
BOUNDED_2 111.25 3.252080186877837 0.18046531092177764 -0.10217242629118051 133.50220016987402
BOUNDED_2 115.0 2.142585247341138 0.17130765138823623 -0.09187930543996803 148.1570661214348
BOUNDED_2 118.75 1.330983847082976 0.16302975594034766 -0.0802914595651738 163.58449381778803
BOUNDED_2 122.5 0.779529237145983 0.1558197070019765 -0.06721945758014769 179.07341857570134
BOUNDED_2 126.25 0.43401113823273096 0.1498973807557451 -0.05244481777605392 193.50304467670838
BOUNDED_2 130.0 0.23450462360343938 0.14550546128915418 -0.035716392272622244 205.3606844296425
BOUNDED_2 133.75 0.12738702838716298 0.1428914226484751 -0.01674694071251981 212.9430994108644
BOUNDED_2 137.5 0.0729430096156296 0.14228095832235887 0.004789658391290974 214.77430775806917
BOUNDED_2 141.25 0.046287737981431265 0.14384800121041605 0.02925986352320109 210.12040437490347
BOUNDED_2 145.0 0.033856254397023444 0.1476906362196997 0.05706957152823433 199.32876161927436
BOUNDED_2 148.75 0.029049822730319308 0.15382187456437255 0.08865944329583542 183.75522294456817
BOUNDED_2 152.5 0.029047417483112348 0.16217809545226758 0.12449460279034819 165.30709707367578
BOUNDED_2 156.25 0.03302169256785059 0.1726399778840654 0.1650465048810834 145.87912438934023
BOUNDED_2 160.0 0.041296599293971115 0.18505668718143725 0.21076469363362493 126.95982778780855
BOUNDED_2 163.75 0.054987640961704276 0.19926563554903243 0.2620366990183087 109.49923218832399
BOUNDED_2 167.5 0.07583833836274634 0.21510447100014787 0.3191358517715126 93.96735803233607
BOUNDED_2 171.25 0.10610069280073775 0.23241568895643155 0.3821596797223825 80.4905710887188
BOUNDED_2 175.0 0.1483867583068379 0.25104610366969615 0.4509657705750736 68.98726387370468
BOUNDED_2 178.75 0.20546613440066386 0.2708437488628021 0.5251167603712026 59.270454626067675
BOUNDED_2 182.5 0.2800161780400927 0.29165438178040065 0.6038496076293809 51.11388365409807
BOUNDED_2 186.25 0.37435377498159683 0.3133191441297076 0.6860840007169577 44.28962755700715
BOUNDED_2 190.0 0.4901897528697572 0.3356742699426945 0.7704786258475038 38.58689072795105
BOUNDED_2 193.75 0.6284477221756459 0.3585530700561433 0.8555324564724076 33.819641562994704
BOUNDED_2 197.5 0.7891778294456175 0.3817898207080583 0.9397149200124355 29.82821063273356
BOUNDED_2 201.25 0.9715756941767033 0.40522474159699645 1.0215995294965419 26.47792717264962
BOUNDED_2 205.0 1.1740943372220078 0.4287090660694036 1.099974834780082 23.656503535637597
BOUNDED_2 208.75 1.3946197359831887 0.45210930865279264 1.1739145782985183 21.271053177341287
BOUNDED_2 212.5 1.6306735729225306 0.47531014810648975 1.2428016029353284 19.245168491620117
BOUNDED_2 216.25 1.8796099506540136 0.4982157303254171 1.3063117151446146 17.516245369903146
BOUNDED_2 220.0 2.138782742849955 0.5207495249264308 1.364370506556356 16.03312307864913
BOUNDED_2 223.75 2.405672050004167 0.5428530702637162 1.4170973969368506 14.75405147729985
BOUNDED_2 227.5 2.6779682358432577 0.5644840078925026 1.4647485377139446 13.644970653739794
BOUNDED_2 231.25 2.953618544213402 0.5856137752054097 1.5076660375057394 12.678075198478487
BOUNDED_2 235.0 3.230844348037655 0.6062252418495991 1.5462370174879059 11.830629680495178
BOUNDED_2 238.75 3.5081375645643895 0.6263104806046345 1.5808631286817754 11.08400040304292
BOUNDED_2 242.5 3.784243769539197 0.6458687799160903 1.6119394886560112 10.422869666831447
BOUNDED_2 246.25 4.058137933501401 0.6649049425654651 1.6398412722928857 9.834601540784531
BOUNDED_2 250.0 4.328997043047577 0.6834278734337947 1.6649160775217275 9.308731772569534
BOUNDED_2 253.75 4.596172438426164 0.7014494351917953 1.6874803910649216 8.836558390830698
BOUNDED_2 257.5 4.8591635898805485 0.7189835391259349 1.7078188038921471 8.410813368822682
BOUNDED_2 261.25 5.11759423999912 0.7360454347701259 1.7261849597283163 8.025399203557487
BOUNDED_2 265.0 5.371191305127738 0.7526511631792187 1.7428035096356265 7.675177306004821
BOUNDED_2 268.75 5.619766592414978 0.7688171422332715 1.7578725759570535 7.355797669603599
BOUNDED_2 272.5 5.863201192825397 0.7845598568394729 1.7715664003437048 7.063561409444672
BOUNDED_2 276.25 6.1014323085123685 0.799895631457037 1.7840379732658729 6.795309491483751
BOUNDED_2 280.0 6.334442231289275 0.8148404665720039 1.7954215266735574 6.548332357888783
BOUNDED_2 283.75 6.562249183768346 0.8294099244067207 1.8058348276728253 6.320296258799312
BOUNDED_2 287.5 6.7848997500996315 0.8436190522192022 1.8153812471444208 6.109182974950977
BOUNDED_2 291.25 7.002462648871905 0.8574823340620433 1.8241515996852975 5.913240305218319
BOUNDED_2 295.0 7.215023630297351 0.8710136638941346 1.832225764119011 5.730941236064547
BOUNDED_2 298.75 7.4226813095743704 0.8842263345466332 1.8396741010440198 5.560950137063883
BOUNDED_2 302.5 7.625543776282715 0.8971330383109167 1.8465586868554595 5.402094662873843
BOUNDED_2 306.25 7.823725844841382 0.9097458759064224 1.852934384564131 5.253342306947584
BOUNDED_2 310.0 8.017346833117092 0.9220763713564727 1.8588497710647633 5.113780761371025
BOUNDED_2 313.75 8.206528775235597 0.9341354908967933 1.864347939155575 4.982601402610493
BOUNDED_2 317.5 8.39139499073999 0.9459336645020763 1.8694671909114113 4.8590853541293715
BOUNDED_2 321.25 8.572068945763283 0.9574808089705533 1.8742416371364534 4.742591681155806
BOUNDED_2 325.0 8.74867335316928 0.9687863517788642 1.8787017158894415 4.632547356105411
BOUNDED_2 328.75 8.92132946798817 0.9798592551280829 1.882874641334631 4.528438699763346
BOUNDED_2 332.5 9.090156542228389 0.9907080397610916 1.8867847927261927 4.429804056804213
BOUNDED_2 336.25 9.255271409545166 1.0013408082528197 1.8904540518738244 4.336227507306998
BOUNDED_2 340.0 9.416788175518231 1.0117652675669402 1.8939020964214848 4.2473334507443665
BOUNDED_2 343.75 9.574817993628006 1.0219887507421355 1.8971466549988492 4.16278192716933
BOUNDED_2 347.5 9.729468910586267 1.0320182376232958 1.90020372964117 4.08226456330816
BOUNDED_2 351.25 9.880845767606873 1.0418603745919246 1.9030877899872678 4.005501050038447
BOUNDED_2 355.0 10.029050146611905 1.0515214932788108 1.9058119430770404 3.932236073109679
BOUNDED_2 358.75 10.174180352346708 1.0610076282629695 1.9083880821568755 3.8622366316052674
BOUNDED_2 362.5 10.316331423004922 1.0703245337758909 1.910827017259642 3.795289689070234
BOUNDED_2 366.25 10.45559516330215 1.0794776994406323 1.9131385899928688 3.7312001108538153
BOUNDED_2 370.0 10.592060195037282 1.0884723650823627 1.9153317746667398 3.669788848374456
BOUNDED_2 373.75 10.72581202108626 1.0973135346514638 1.9174147675382613 3.6108913369734634
BOUNDED_2 377.5 10.856933099517486 1.106005989302854 1.9193950656370973 3.554356078999168
BOUNDED_2 381.25 10.985502925132716 1.1145542996763211 1.9212795366163604 3.5000433879299946
BOUNDED_2 385.0 11.111598116241986 1.1229628374227347 1.9230744806764122 3.4478242728440915
BOUNDED_2 388.75 11.235292504897151 1.131235786020314 1.9247856855919565 3.397579445490253
BOUNDED_2 392.5 11.356657229151853 1.1393771509239128 1.926418475681757 3.3491984347035997
BOUNDED_2 396.25 11.475760826197774 1.147390769088705 1.9279777554581656 3.3025787950168697
BOUNDED_2 400.0 11.592669325459001 1.1552803179078182 1.929468048609273 3.257625398107332
